Locally different models in a checkerboard pattern with mesh adaptation and error control for multiple quantities of interest

In this work, we apply multi-goal oriented error estimation to the finite element method. In particular, we use the dual weighted residual method and apply it to a model problem. This model problem consist of locally different coercive partial differential equations in a checkerboard pattern, where the solution is continuous across the interface. In addition to the error estimation, the error can be localized using a partition of unity technique. The resulting adaptive algorithm is substantiated with a numerical example.

==> CHANGES.txt <==
w-art.cls ----------------

v0.97b 2014-01-02

"\vchcaption" is replaced by "\captionsetup{margin=4cc}\caption"
================================================================

The special command \vchcaption is replaced by the combined commands of the
caption.sty package:

\captionsetup{margin=4cc}\caption

The result is the same as before: an indentation of the caption by 
4 Ciceros = 18.0466667 millimeters.

The \vchcaption command was only used inside the vchtable and vchfigure
environment. The replacement should not result in any changes to the layout.



